Visual Writing Prompts: Character-Grounded Story Generation with Curated Image Sequences

Current work on image-based story generation suffers from the fact that the existing image sequence collections do not have coherent plots behind them. We improve visual story generation by producing a new image-grounded dataset, Visual Writing Prompts (VWP). VWP contains almost 2K selected sequences of movie shots, each including 5-10 images. The image sequences are aligned with a total of 12K stories which were collected via crowdsourcing given the image sequences and a set of grounded characters from the corresponding image sequence. Our new image sequence collection and filtering process has allowed us to obtain stories that are more coherent and have more narrativity compared to previous work. We also propose a character-based story generation model driven by coherence as a strong baseline. Evaluations show that our generated stories are more coherent, visually grounded, and have more narrativity than stories generated with the current state-of-the-art model.

==> Explaination_of_submitting_PDF_generated_by_TeX.txt <==
Explaination of submitting PDF generated by TeX


Dear arXiv manager, 

We would like to submit a PDF generated by TeX because we have check the PDF carefully. It is an accepted TACL submission so we would like to cite it in a submission that the deadline is within 24 hours. Our TeX files are messy and there are many annotations. We are not sure whether it will pass your parser quickly. We also include our tex files in the submission for references. But please consider the PDF files first. I hope you can approve our submission. Thank you. 


Best regards,
Xudong Hong
